Numerical study of track distortion in the Large Prototype TPC with end-plate based on bulk Micromegas

The present $\mathrm{R}\&\mathrm{D}$ activities for the International Large Detector Time Projection Chamber (ILD-TPC) concern the adoption of the micro pattern devices for the gaseous amplification stage. Seven Micromegas modules which are commissioned on the end-plate of a Large Prototype TPC (LPTPC) at DESY, were tested with a 5 GeV electron beam, under a 1 T magnetic field. During experiments, reduced signal sensitivity as well as distortion in the reconstructed track was observed at the boundaries of these modules. Electrostatic field inhomogeneity near the module boundaries was considered to be the possible major reason behind these observations. In the present work, this hypothesis has been explored using the Garfield simulation framework. It has been possible to contain the computational complexity of the problem with suitable simplifications. Qualitative and quantitative agreements with experimental results have been achieved. Possibility of mitigating the problems has been proposed using the same simulation framework.

==> JHEP.bst.txt <==
% JHEP bibliography style ver. 2.3
%
% The bibtex output produced by inSPIRE, while far from perfect, is pretty
% suitable for use with this style. Indeed, this style was designed with
% inSPIRE in mind.
%
%
%
% Copyright 2015 SISSA Medialab
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
%
% The Current Maintainer of this work is
% SISSA Medialab <info@medialab.sissa.it>
%
% This work consists of the file JHEP.bst.


ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    doi
    SLACcitation
    type
    volume
    year
    archive
    eprint
    report
    collaboration
  }
  {}
  { label }

INTEGERS { output.state before.all mid.sentence after.quote after.sentence
		after.quoted.block after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.quote :=
  #3 'after.sentence :=
  #4 'after.quoted.block :=
  #5 'after.block :=
}

STRINGS { s t ref }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.quote =
	{ " " * write$ }
	{ output.state after.block =
	    { add.period$ write$
	      newline$
	      "\newblock " write$
	    }
	    { output.state before.all =
		'write$
		{ output.state after.quoted.block =
		    { write$
		      newline$
		      "\newblock " write$
		    }
		    { add.period$ " " * write$ }
		  if$
		}
	      if$
	    }
	  if$
	}
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {blank.sep}
{ after.quote 'output.state :=
}



FUNCTION {fin.entry}
{ output.state after.quoted.block =
    'skip$
    'add.period$
  if$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { output.state after.quote =
	{ after.quoted.block 'output.state := }
	{ after.block 'output.state := }
      if$
    }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
	'skip$
	{ after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {new.sentence.checka}
{ empty$
    'skip$
    'new.sentence
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

%% this functions should append the correct url prefix to doi
FUNCTION {format.doi}
{ doi empty$
  { ""  }
  {"\href{http://dx.doi.org/" doi * "}" * }
  if$
}

FUNCTION {formatfull.doi}
{ doi empty$
  { ""  }
  {"\href{http://dx.doi.org/" doi *
   "}{DOI}" * }
  if$
}


INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=
      nameptr #1 >
	{ namesleft #1 >
	    { ", " * t * }
	    { numnames #2 >
	      { "" * }
	      'skip$
	      if$
	      t "others" =
		{ " et~al." * }
		{ " and " * t * }
	      if$
	    }
	  if$
	}
	nameptr #6 >
	  { #0 'namesleft :=
	    "others" 't :=
	    't
	  }
	  {'t}
	if$
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}


FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}

FUNCTION {format.eprint}
{ eprint empty$
     { ""}
     { archive empty$
          {"\href{https://arxiv.org/abs/" eprint * "}" *
             "{{\ttfamily " * eprint * "}}" *}
          {"\href{https://arxiv.org/abs/" archive *  "/" * eprint * "}" *
             "{{\ttfamily " * archive * "/" * eprint * "}}" *}
       if$
     }
     if$
}

FUNCTION {format.eprint.paren}
{ eprint missing$ { "" } { eprint empty$ { "" }
					 {"[" format.eprint * "]" *}
    			   if$
			  }
  if$
}



FUNCTION {format.report}
{ report empty$
     { ""}
     { report}
     if$
}



FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
	{ ", eds." * }
	{ ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { "\emph{" title "t" change.case$ * "}, " * }
  if$
}

FUNCTION {format.title.p}
{ title empty$
    { "" }
    { "``" title "t" change.case$ * ".''" * }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
	{ t #1 #2 substring$ "--" = not
	    { "--" *
	      t #2 global.max$ substring$ 't :=
	    }
	    {   { t #1 #1 substring$ "-" = }
		{ "-" *
		  t #2 global.max$ substring$ 't :=
		}
	      while$
	    }
	  if$
	}
	{ t #1 #1 substring$ *
	  t #2 global.max$ substring$ 't :=
	}
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { month empty$
	{ "" }
	{ "there's a month but no year in " cite$ * warning$
	  month
	}
      if$
    }
    { month empty$
	'year
	{ month ", " * year * }
      if$
    }
  if$
}

FUNCTION {format.date.paren}
{ year empty$
    { month empty$
	{ "" }
	{ "there's a month but no year in " cite$ * warning$
	  month
	}
      if$
    }
    { month empty$
	{"(" year * ")" *}
	{"(" month * ", " * year * ")" *}
      if$
    }
  if$
}

FUNCTION {format.collaboration}
{ collaboration empty$
    { "" }
    { "{\scshape " collaboration * "} " * "collaboration" * }
  if$
}


FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "vol.~" volume *
      series empty$
	'skip$
	{ " of " * series emphasize * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
	{ series field.or.null }
	{ output.state mid.sentence =
	    { "no.~" }
	    { "No.~" }
	  if$
	  number *
	  series empty$
	    { "there's a number but no series in " cite$ * warning$ }
	    { " in " * series * }
	  if$
	}
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { edition "l" change.case$ "~ed." * }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
	{ #1 'multiresult := }
	{ t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ "pp.~" pages n.dashify * }
	{ "p.~" pages * }
      if$
    }
  if$
}

FUNCTION {format.pages.nopp}
{ pages empty$
    { "" }
    { pages multi.page.check
	{ pages n.dashify  }
	{ pages }
      if$
    }
  if$
}


FUNCTION {format.volume}
{ volume empty$
    { "" }
    { "{\bfseries " volume * "}" * }
  if$
}

FUNCTION {format.number}
{ number empty$
    { "" }
    { "no.~" number * }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
	{ "ch.~" chapter * }
	{ type "l" change.case$ chapter tie.or.space.connect }
      if$
      pages empty$
	'skip$
	{ ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { "in " booktitle emphasize *
      editor empty$
	'skip$
	{ " (" * format.editors * ")" * }
      if$
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      output.state after.block =
	{ type "t" change.case$ }
	{ type "l" change.case$ }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Tech. Rep." }
    'type
  if$
  number empty$
    { "l" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.paddress}
{ address empty$
    { "" }
    { "(" address * ")" * }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
	{ "need key or journal for " cite$ * " to crossref " * crossref *
	  warning$
	  ""
	}
	{ "in \emph{" journal * "\/}" * }
      if$
    }
    { "in " key * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " {et~al.}" * }
    { #2 <
	'skip$
	{ editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
	    { " {et~al.}" * }
	    { " and " * editor #2 "{vv~}{ll}" format.name$ * }
	  if$
	}
      if$
    }
  if$
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Vol.~" volume *
      " of " *
    }
  if$
  editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ series empty$
	    { "need editor, key, or series for " cite$ * " to crossref " *
	      crossref * warning$
	      "" *
	    }
	    { "{\em " * series * "\/}" * }
	  if$
	}
	{ key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
	{ booktitle empty$
	    { "need editor, key, or booktitle for " cite$ * " to crossref " *
	      crossref * warning$
	      ""
	    }
	    { "in {\em " booktitle * "\/}" * }
	  if$
	}
	{ "in " key * }
      if$
    }
    { "in " format.crossref.editor * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {article}
{ output.bibitem
  format.collaboration output
  format.authors "author" output.check
  format.title "title" output.check
  blank.sep
  crossref missing$
  { journal missing$
    { format.eprint output }
    { journal empty$ { format.eprint output } {
      format.doi * "{" * journal emphasize before.all 'output.state := "journal" output.check
      % added \href{doi} and { before journal
      % Slv
      blank.sep
      format.volume output
      blank.sep
      format.date.paren "year" output.check
      %month empty$ { format.number output }
      %  		  'skip$ if$
      blank.sep
      format.pages.nopp "}" * output }
      %% closed parenthesis for href argument
      if$
      }
    if$
    report missing$
            { journal empty$ {} { format.eprint.paren output} if$ }
            {blank.sep format.report output format.eprint.paren output}
            if$
    }
    { format.article.crossref output.nonnull
      format.pages output
      format.eprint.paren output
    }
  if$
  new.sentence
  % format.doi output
  % note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  format.collaboration output
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" output.check
      address output
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  format.edition output
  format.date "year" output.check
  doi empty$
    {}
    { format.doi "{" * doi * "}" * "DOI" output.check }
  if$
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.collaboration output
  format.authors output
  title empty$
    { "empty title in " cite$ * warning$
      howpublished new.sentence.checka
    }
    { howpublished empty$ not
      address empty$ month empty$ year empty$ and and
      or
	{ format.title.p output.nonnull }
	{ format.title output.nonnull }
      if$
      blank.sep
    }
  if$
  howpublished output
  address output
  format.date output
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  format.collaboration output
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
	{ "author and editor" editor either.or.check }
	'skip$
      if$
    }
  if$
  format.btitle "title" output.check
  crossref missing$
    { format.bvolume output
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.number.series output
      new.block
      publisher "publisher" output.check
      address output
    }
    { format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
    }
  if$
  format.edition output
  format.date "year" output.check
  new.block
  format.eprint output
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.collaboration output
  format.authors "author" output.check
  format.title "title" output.check
  blank.sep
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.chapter.pages output
      new.block
      publisher "publisher" output.check
      address output
      format.edition output
      format.date "year" output.check
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  new.block
  format.eprint output
  new.block
  % note output
  formatfull.doi output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.collaboration output
  format.authors "author" output.check
  format.title "title" output.check
  blank.sep
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      format.bvolume output
      format.number.series output
      format.paddress output
      format.pages output
      organization output
      publisher output
      format.date "year" output.check
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  format.eprint output
  new.block
  % note output
  formatfull.doi output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  format.collaboration output
  author empty$
    { organization empty$
	'skip$
	{ organization output.nonnull
	  address output
	}
      if$
    }
    { format.authors output.nonnull }
  if$
  format.btitle "title" output.check
  author empty$
    { organization empty$
	{ address new.block.checka
	  address output
	}
	'skip$
      if$
    }
    { organization address new.block.checkb
      organization output
      address output
    }
  if$
  format.edition output
  format.date output
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {electronic} { manual }

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  format.title "title" output.check
  blank.sep
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.collaboration output
  format.authors output
  title empty$
    { howpublished new.sentence.checka }
    { howpublished empty$ not
      month empty$ year empty$ and
      or
	{ format.title.p output.nonnull }
	{ format.title output.nonnull }
      if$
      blank.sep
    }
  if$
  howpublished output
  format.date output
  new.block
  % note output
  doi output
  fin.entry
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  format.btitle "title" output.check
  new.block
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.date "year" output.check
  new.block
  format.eprint output
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization output }
    { format.editors output.nonnull }
  if$
  format.btitle "title" output.check
  format.bvolume output
  format.number.series output
  format.paddress output
  editor empty$
    'skip$
    { organization output }
  if$
  publisher output
  format.date "year" output.check
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.collaboration output
  format.authors "author" output.check
  format.title "title" output.check
  blank.sep
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  format.date "year" output.check
  new.block
  % note output
  doi output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.collaboration output
  format.authors "author" output.check
  format.title.p "title" output.check
  blank.sep
  % note "note" output.check
  format.date output
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

MACRO {nup} {"Nucl. Phys."}

MACRO {cmp} {"Comm. Math. Phys."}

MACRO {prl} {"Phys. Rev. Lett."}

MACRO {pl} {"Phys. Lett."}

MACRO {rmp} {"Rev. Mod. Phys."}

MACRO {ijmp} {"Int. Jour. Mod. Phys."}

MACRO {mpl} {"Mod. Phys. Lett."}

MACRO {pr} {"Phys. Rev."}

READ

STRINGS { longest.label }

INTEGERS { number.label longest.label.width }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
}

FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
}

EXECUTE {initialize.longest.label}

ITERATE {longest.label.pass}

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  newline$
  "\providecommand{\href}[2]{#2}"
  "\begingroup\raggedright\begin{thebibliography}{" * longest.label  *
  "}" * write$ newline$ }

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}\endgroup" write$ newline$
}

EXECUTE {end.bib}

